Hidden in the Haystack: Low-luminosity globular clusters towards the Milky Way bulge

Recent wide-area surveys have enabled us to study the Milky Way with unprecedented detail. Its inner regions, hidden behind dust and gas, have been partially unveiled with the arrival of near-IR photometric and spectroscopic datasets. Among recent discoveries, there is a population of low-mass globular clusters, known to be missing, especially towards the Galactic bulge. In this work, five new low-luminosity globular clusters located towards the bulge area are presented. They were discovered by searching for groups in the multi-dimensional space of coordinates, colours, and proper motions from the Gaia EDR3 catalogue and later confirmed with deeper VVV survey near-IR photometry. The clusters show well-defined red-giant branches and, in some cases, horizontal branches with their members forming a dynamically coherent structure in proper motion space. Four of them were confirmed by spectroscopic follow-up with the MUSE instrument on the ESO VLT. Photometric parameters were derived, and when available, metallicities, radial velocities and orbits were determined. The new clusters Gran 1 and 5 are bulge globular clusters, while Gran 2, 3, and 4 present halo-like properties. Preliminary orbits indicate that Gran 1 might be related to the Main Progenitor, or the so-called ''low-energy'' group, while Gran 2, 3 and 5 appear to follow the Gaia-Enceladus-Sausage. This study demonstrates that the Gaia proper motions, combined with the spectroscopic follow-up and colour-magnitude diagrams, are required to confirm the nature of cluster candidates towards the inner Galaxy. High stellar crowding and differential extinction may hide other low-luminosity clusters.

==> New globular cluster candidates in the bulge region of the Milky Way/Referee1.dat <==
Report on the paper:
“Hidden in the Haystack: Low-luminosity globular clusters towards the Milky Way bulge” by F. Gran, M. Zoccali, I. Saviane, E. Valenti, A. Rojas-Arriagada, R. Contreras Ramos, J. Hartke, J. Carballo-Bello, C. Navarrete, M. Rejkuba, J. Olivares
This paper presents a search for low-luminosity globular clusters based on Gaia DR2- /EDR3 data, with verification from VVV photometric data. It is a huge work, including verification inspection and Colour-Magnitude Diagrams of each of the 2614 clusters initially found.
However, there are a few points to be further clarified and explained, as given below.

- We consider the points raised by the referee and modified the paper accordingly.

1) In particular there are a number of ’rediscoveries’ of clusters already identified in the past:

a) Gran 1 is a rediscovery of ESO456-SC29. The original coordinates (Lauberts 1982) coincide with Gran 1. 
As pointed out by Bica et al. 2019 a rediscovery of a cluster is not a demerit, since it provides new data. 
In the case of ESO429-SC29 it was misclassified in the literature as an open cluster. 
Now it is clear that it is a globular cluster - see Bica , E., Pavani, D. B., Bonatto, C., Lima, E. AJ 2019, 157, 12.

 - We now explicit mention ESO456-SC29 and cite Bica et al. 2019. However, Bica et al. 2019 consider 
ESO456-SC29 as an open cluster. Given its position and the parameters we derive, we believe that Gran 1 
is a different object. Section 2.3 has been expanded to include a discussion of this point.


b) Case of Gran 5 vs. BH 261 = AL 3: The authors say that ’no clear CMD nor PM determination has been presented up to date’. 
The question is: are you referring to BH 261, and in that case why do you discard the CMD given in Ortolani et al. (2006), and reproduced in Barbuy et al. (2019). 
Those CMDs are at least similar, in fact probably better, than the ones shown in the present Figure 3: Ortolani et al. (2006) included the B band, 
fundamental to get a good definition of the HB (in fact V/B-V and V/B-I were plotted). 
The test against the field blue stragglers interpretation is in Ortolani+06’s Fig. 3 where the HB spatial distribution was plotted, clearly concentrated on the cluster center. 
The present paper uses instead K/G-K and K/J-K where the HB is almost vertical. It is very evident, from the latter in particular, 
that the near IR colors are not suitable for a good definition of the blue HB stars, and the vertical fit of the isochrones (therefore the distance) is quite arbitrary.
Are you intending to say that Gran 5 is different from AL 3, given its farther distance and lower metallicity? 
From the coordinates (below) and the CMDs, it appears that they are the same cluster, therefore there is no new Gran 5 cluster.

Your coordinates:
l = 3.359 b = -5.272 RA = 273.527 DEC = -28.638 Andrews & Lindsay (1967) coordinates:
l = 3.36 b = -5.27 RA = 18 14 06.6 DEC = -28 38 06 Baumgardt et al. (2019):
RA = 273.5275 DEC = -28.635
Your proper motions:
μ∗α = 3.55, μδ = -3.60
Proper motions from Baumgardt et al. (2019): μ∗α = 3.59, μδ = -3.57
Proper motions from Barbuy et al. (2021):
μ∗α = 3.59, μδ = -3.54

The fact that they have the same values of proper motions rules out it being a new cluster, but if the authors want to insist, 
there is need to show that you can find AL3 close to ”Gran5” in the VPD using, your clustering method. 
In VPD, a cluster appears as a high density in a very small region of proper motions. 
If there would be two distributions very close to each other (which would be practically impossible since the difference found is within the error bars), 
this would be a better argument to say that it is a new cluster.

 - The advantage of our CMDs, compared with those in Ortolani et al. 2006 and Barbuy et al. 2021 is that ours
have been PM cleaned, and therefore they include only kinematically selected cluster members. 
Of course, there is no question regarding the importance of the BVI colours when studying the blue part of the CMD, as stated by the referee. 
However, we also present a similar CMD using the Gaia G, BP and RP filters, which are similar to the Johnson BVRI filters.
In fact, the HB presented in the Gaia CMD (Fig. A1) is very similar to the one in Ortolani et al.
We show also Fig. 3 to demonstrate that the combination of optical and near-IR colours defines better the other sequences of the cluster (SGB, RGB and AGB).
Regarding the distance, it is stated explicitly in the 6th paragraph of section 3.1, that we use the SGB and RGB slope to estimate distance and metallicity from the cluster sequences. 
We agree that Gran 5 and AL 3/BH261/ESO456-78 are the same cluster, and we now remove all mention to Gran 5 in the text, as well as Gran 6 which parameters were not completely defined. Nonetheless, we keep our analysis of (ex)Gran 5 now BH 261
because we provide updated parameters for a poorly studied cluster.


c) The object Gran C1 that the authors conclude not to be a cluster, by overinterpreting their data, is the well known Globular Cluster Djorgovski 1 (Djorgovski 1987, ApJ, 317, L13). 
The Hubble images and CMDs show clearly a globular cluster (Ortolani et al. 2019 and references therein).

 - We add some text regarding Djorg1, and Section 2.3 to clarify this issue.

2) Radial velocity of Gran 3 is very uncertain as can be seen from Figure 8. 
Please extend the discussion on this, and the consequences of this uncertainty on the orbital parameters and consequent assignment of the cluster to the Sequoia group.

 - Regarding the uncertainty on the RV of the cluster, we will specify the binning of the Fig. 7 histogram to demonstrate that it is within the expected values for a GC. 
Moreover, giving the well-defined sequences that the RV-selected stars presented in Fig. 8, we consider that the selection was correct. 
We will add a phrase in the text regarding the parameters that need to be better constrained.

3) Metallicities are also very uncertain. Please extend the discussion on this.

 - We thank the referee for spotting a typo in the metallicity error (-2.12 \pm 2.7 --> -2.12 \pm 0.11). The error on the RV was mistakenly used instead of the metallicity error. 
Additionally, we add a sentence in Section 4 stating that errors on the metallicity are in agreement with Husser et al. 2020 for a mono-metallic population of stars in other MW GCs.

Minor Corrections:
4) Page 2, second column, line 3: to each of new the new GCs =⇒ to each of the new GCs
 - Ok, it was corrected in the final version.

5) Reference to Barbuy et al. (2021) is out: A&A, 648, A16
 - Thank you for the correction, it was updated in the manuscript.


Additional corrections and additions:
 - While the manuscript was revised by the referee, an observation of Gran1 with MUSE was carried out. The discussion
   is now included in the paper. 
 - Given the reclassification of some clusters, we decided to create two additional sections within the Appendix: one for the GCs BH261 and Djorg1 and the last one for the cluster candidates C1 (formerly Gran 6) and C2.
 - Parameters for Gran1 were updated in Tables 2, 3, and 4 given the new observations that were taken during the revision of this manuscript.

==> New globular cluster candidates in the bulge region of the Milky Way/Referee2.dat <==
Report on the paper:
“Hidden in the Haystack: Low-luminosity globular clusters towards the Milky Way bulge” by F. Gran, M. Zoccali, I. Saviane, E. Valenti, A. Rojas-Arriagada, R. Contreras Ramos, J. Hartke, J. Carballo-Bello, C. Navarrete, M. Rejkuba, J. Olivares

The paper is much improved, and the authors have taken into account early misleading rediscoveries, except for one, which is still adopted with no further checks. Therefore the paper cannot be accepted in the present form.

 -- We thank the referee for the valuable feedback to improve the quality of the article.   
We have taken into consideration the topics proposed by the referee and changed the manuscript accordingly.

1) Again, Gran 1 is a rediscovery of ESO456-SC29. A figure showing the location of Gran 1 and ESO456-SC29 in a plot of proper motions μalpha (mas/yr) vs. μdelta (mas/yr) is needed to show that there are two objects. Or if you do not find the other cluster, then they are the same cluster obviously.

 -- We include as Figure 1 the location of Gran 1 and ESO456-29 in the VPD (PM RA-Dec) to show that they have different centroids.
We use data from the other two studies of ESO456-29 (Dias+ and Kharchenko+) to demonstrate that they are different objects.
In fact, there is no match (within 1 arcsec) between Gran 1 and ESO456-29 members.

2) For BH 261, the CMD fit and adopted metallicity value of [Fe/H]=-2.5 is not credible, as well as the distance of d⊙ = 9.50 kpc. There is just an overplot of PARSEC isochrones to the CMD, with no proper motion cleaning and further statistical methods for the fitting. Besides, PARSEC isochrones are not suitable to fit metal-poor clusters since they are not α-enhanced. These values would only mess up the literature, since they are not derived carefully. Note that Vasiliev & Baumgardt (2021) keeps giving a distance of d⊙ < 7 kpc.

 -- We would like to insist on the visual match of the isochrone as opposed to the mathematical fit, 
for the following two main reasons:

1. We do not have too many degrees of freedom in this fit. We are not trying to determine the coefficients of the curve. 
The shape of the isochrone is fixed, and we can only perform a solid shift or change age and metallicity, 
which change only a tiny region of the curve.
2. We would instead do this by eye because we know stellar evolution contrary to the automatic fit. 
We know exactly where the models are robust and where they are not. 
We know what region we should pay attention to when we change the metallicity and what region we should pay attention to, 
when we change the age.
Implementing all this in a code for a handful of clusters is a loss of time, and it is not more accurate nor precise. 
In fact, we would be satisfied with the complicated code we wrote, only when it would be able to do what we would have done by eye.

 -- Nonetheless, in order to take into account the comment by the referee, we change the isochrone set to an alpha-enhanced one.
Additionally, we show both fits (Figure D1 in the Appendix) with different values: 
1. Our derived distance+metallicity.
2. Our derived distance and the literature metallicity (Ortolani+).
3. The distance and metallicity derived by Ortolani+ and registered in the Baumgardt+ catalogue.

 -- We show that adopting our derived distance (9.12 kpc) is compatible with the mass determination of Baumgardt+ 
and also lowers the distance between BH 261 and the bulk MW GCs in terms of velocity dispersion and mass-to-light ratio.
Finally, we stress that the derived measurements are estimates, and they must be conformed with high-resolution observations.

Small corrections:
- Abstract, line 12:
This study demonstrates that Gaia proper motions, combined with spectroscopic follow-up ... regions. –>
This study demonstrates that Gaia proper motions, combined with spectroscopic follow-up, and Colour-Magnitude Diagrams ... regions.

 -- We have included this recommendation in the text. 

- p. 3, 2nd column,
line 2: to constraint –> to constrain
line 13: to better constraint –> to better constrain
 
 -- Ok, these corrections are now implemented in the main text; thank you for noticing it.


 -- Finally, we note that while revising the manuscript, new MUSE observations of the newly confirmed GC 
Gran #5 (known as Candidate #1 - C1) were taken allowing us to update its status from ''candidate'' to
''confirmed cluster''.
As for the other clusters, a new optical CMD, RV, [Fe/H] and orbital properties were determined.
Changes within the text refer now to Gran #5 instead of C1. And the discarded candidate C2 is now C1 to not confuse the reader.
All changes are correctly marked with boldface fonts in the manuscript.

==> New globular cluster candidates in the bulge region of the Milky Way/Referee3.dat <==
Report on the paper:
“Hidden in the Haystack: Low-luminosity globular clusters towards the Milky Way bulge” by F. Gran, M. Zoccali, I. Saviane, E. Valenti, A. Rojas-Arriagada, R. Contreras Ramos, J. Hartke, J. Carballo-Bello, C. Navarrete, M. Rejkuba, J. Olivares

The paper is now acceptable, however still with one last request to the authors, concerning the discussion on Gran1 in Sect. 2.3:

The comparison of proper motions from Gaia, with those from Dias W. S. + (2014) and Kharchenko+(2016) is not suitable. 
This is because even if these other data give absolute proper motions, values previous to Gaia involve systematic errors.
Therefore it would be important that the authors include a figure with Gaia data only for a larger field, to check if there are other peaks in the VPD.

Then if no other cluster is found I would say that Gran 1 is ESO456-29, but the authors can argue (as they do) that they are not the same, and at least the whole situation will be clear for future research.

Note that the original coordinates of ESO456-SC29 in Holmberg,Lauberts,Schuster and West 1978 A&AS, 34, 285 is B1950 17 55 20 -32 01 00
It is exatly where is the cluster Gran 1.

 - We have change the entire Gran 1 - ESO 456-29 discussion paragraph to acknowledge that both clusters have a common centre, but different properties and have equally valid designations.
Literatura analysis on the other hand was kept from Fig 1 (in a separate panel), while we add a comparison panel to show that only with Gaia data this cluster could be located (matched to the source positions of Dias+ and Kharchenko+ catalogues).



==> Referee1.dat <==
Report on the paper:
“Hidden in the Haystack: Low-luminosity globular clusters towards the Milky Way bulge” by F. Gran, M. Zoccali, I. Saviane, E. Valenti, A. Rojas-Arriagada, R. Contreras Ramos, J. Hartke, J. Carballo-Bello, C. Navarrete, M. Rejkuba, J. Olivares
This paper presents a search for low-luminosity globular clusters based on Gaia DR2- /EDR3 data, with verification from VVV photometric data. It is a huge work, including verification inspection and Colour-Magnitude Diagrams of each of the 2614 clusters initially found.
However, there are a few points to be further clarified and explained, as given below.

- We consider the points raised by the referee and modified the paper accordingly.

1) In particular there are a number of ’rediscoveries’ of clusters already identified in the past:

a) Gran 1 is a rediscovery of ESO456-SC29. The original coordinates (Lauberts 1982) coincide with Gran 1. 
As pointed out by Bica et al. 2019 a rediscovery of a cluster is not a demerit, since it provides new data. 
In the case of ESO429-SC29 it was misclassified in the literature as an open cluster. 
Now it is clear that it is a globular cluster - see Bica , E., Pavani, D. B., Bonatto, C., Lima, E. AJ 2019, 157, 12.

 - We now explicit mention ESO456-SC29 and cite Bica et al. 2019. However, Bica et al. 2019 consider 
ESO456-SC29 as an open cluster. Given its position and the parameters we derive, we believe that Gran 1 
is a different object. Section 2.3 has been expanded to include a discussion of this point.


b) Case of Gran 5 vs. BH 261 = AL 3: The authors say that ’no clear CMD nor PM determination has been presented up to date’. 
The question is: are you referring to BH 261, and in that case why do you discard the CMD given in Ortolani et al. (2006), and reproduced in Barbuy et al. (2019). 
Those CMDs are at least similar, in fact probably better, than the ones shown in the present Figure 3: Ortolani et al. (2006) included the B band, 
fundamental to get a good definition of the HB (in fact V/B-V and V/B-I were plotted). 
The test against the field blue stragglers interpretation is in Ortolani+06’s Fig. 3 where the HB spatial distribution was plotted, clearly concentrated on the cluster center. 
The present paper uses instead K/G-K and K/J-K where the HB is almost vertical. It is very evident, from the latter in particular, 
that the near IR colors are not suitable for a good definition of the blue HB stars, and the vertical fit of the isochrones (therefore the distance) is quite arbitrary.
Are you intending to say that Gran 5 is different from AL 3, given its farther distance and lower metallicity? 
From the coordinates (below) and the CMDs, it appears that they are the same cluster, therefore there is no new Gran 5 cluster.

Your coordinates:
l = 3.359 b = -5.272 RA = 273.527 DEC = -28.638 Andrews & Lindsay (1967) coordinates:
l = 3.36 b = -5.27 RA = 18 14 06.6 DEC = -28 38 06 Baumgardt et al. (2019):
RA = 273.5275 DEC = -28.635
Your proper motions:
μ∗α = 3.55, μδ = -3.60
Proper motions from Baumgardt et al. (2019): μ∗α = 3.59, μδ = -3.57
Proper motions from Barbuy et al. (2021):
μ∗α = 3.59, μδ = -3.54

The fact that they have the same values of proper motions rules out it being a new cluster, but if the authors want to insist, 
there is need to show that you can find AL3 close to ”Gran5” in the VPD using, your clustering method. 
In VPD, a cluster appears as a high density in a very small region of proper motions. 
If there would be two distributions very close to each other (which would be practically impossible since the difference found is within the error bars), 
this would be a better argument to say that it is a new cluster.

 - The advantage of our CMDs, compared with those in Ortolani et al. 2006 and Barbuy et al. 2021 is that ours
have been PM cleaned, and therefore they include only kinematically selected cluster members. 
Of course, there is no question regarding the importance of the BVI colours when studying the blue part of the CMD, as stated by the referee. 
However, we also present a similar CMD using the Gaia G, BP and RP filters, which are similar to the Johnson BVRI filters.
In fact, the HB presented in the Gaia CMD (Fig. A1) is very similar to the one in Ortolani et al.
We show also Fig. 3 to demonstrate that the combination of optical and near-IR colours defines better the other sequences of the cluster (SGB, RGB and AGB).
Regarding the distance, it is stated explicitly in the 6th paragraph of section 3.1, that we use the SGB and RGB slope to estimate distance and metallicity from the cluster sequences. 
We agree that Gran 5 and AL 3/BH261/ESO456-78 are the same cluster, and we now remove all mention to Gran 5 in the text, as well as Gran 6 which parameters were not completely defined. Nonetheless, we keep our analysis of (ex)Gran 5 now BH 261
because we provide updated parameters for a poorly studied cluster.


c) The object Gran C1 that the authors conclude not to be a cluster, by overinterpreting their data, is the well known Globular Cluster Djorgovski 1 (Djorgovski 1987, ApJ, 317, L13). 
The Hubble images and CMDs show clearly a globular cluster (Ortolani et al. 2019 and references therein).

 - We add some text regarding Djorg1, and Section 2.3 to clarify this issue.

2) Radial velocity of Gran 3 is very uncertain as can be seen from Figure 8. 
Please extend the discussion on this, and the consequences of this uncertainty on the orbital parameters and consequent assignment of the cluster to the Sequoia group.

 - Regarding the uncertainty on the RV of the cluster, we will specify the binning of the Fig. 7 histogram to demonstrate that it is within the expected values for a GC. 
Moreover, giving the well-defined sequences that the RV-selected stars presented in Fig. 8, we consider that the selection was correct. 
We will add a phrase in the text regarding the parameters that need to be better constrained.

3) Metallicities are also very uncertain. Please extend the discussion on this.

 - We thank the referee for spotting a typo in the metallicity error (-2.12 \pm 2.7 --> -2.12 \pm 0.11). The error on the RV was mistakenly used instead of the metallicity error. 
Additionally, we add a sentence in Section 4 stating that errors on the metallicity are in agreement with Husser et al. 2020 for a mono-metallic population of stars in other MW GCs.

Minor Corrections:
4) Page 2, second column, line 3: to each of new the new GCs =⇒ to each of the new GCs
 - Ok, it was corrected in the final version.

5) Reference to Barbuy et al. (2021) is out: A&A, 648, A16
 - Thank you for the correction, it was updated in the manuscript.


Additional corrections and additions:
 - While the manuscript was revised by the referee, an observation of Gran1 with MUSE was carried out. The discussion
   is now included in the paper. 
 - Given the reclassification of some clusters, we decided to create two additional sections within the Appendix: one for the GCs BH261 and Djorg1 and the last one for the cluster candidates C1 (formerly Gran 6) and C2.
 - Parameters for Gran1 were updated in Tables 2, 3, and 4 given the new observations that were taken during the revision of this manuscript.

==> Referee2.dat <==
Report on the paper:
“Hidden in the Haystack: Low-luminosity globular clusters towards the Milky Way bulge” by F. Gran, M. Zoccali, I. Saviane, E. Valenti, A. Rojas-Arriagada, R. Contreras Ramos, J. Hartke, J. Carballo-Bello, C. Navarrete, M. Rejkuba, J. Olivares

The paper is much improved, and the authors have taken into account early misleading rediscoveries, except for one, which is still adopted with no further checks. Therefore the paper cannot be accepted in the present form.

 -- We thank the referee for the valuable feedback to improve the quality of the article.   
We have taken into consideration the topics proposed by the referee and changed the manuscript accordingly.

1) Again, Gran 1 is a rediscovery of ESO456-SC29. A figure showing the location of Gran 1 and ESO456-SC29 in a plot of proper motions μalpha (mas/yr) vs. μdelta (mas/yr) is needed to show that there are two objects. Or if you do not find the other cluster, then they are the same cluster obviously.

 -- We include as Figure 1 the location of Gran 1 and ESO456-29 in the VPD (PM RA-Dec) to show that they have different centroids.
We use data from the other two studies of ESO456-29 (Dias+ and Kharchenko+) to demonstrate that they are different objects.
In fact, there is no match (within 1 arcsec) between Gran 1 and ESO456-29 members.

2) For BH 261, the CMD fit and adopted metallicity value of [Fe/H]=-2.5 is not credible, as well as the distance of d⊙ = 9.50 kpc. There is just an overplot of PARSEC isochrones to the CMD, with no proper motion cleaning and further statistical methods for the fitting. Besides, PARSEC isochrones are not suitable to fit metal-poor clusters since they are not α-enhanced. These values would only mess up the literature, since they are not derived carefully. Note that Vasiliev & Baumgardt (2021) keeps giving a distance of d⊙ < 7 kpc.

 -- We would like to insist on the visual match of the isochrone as opposed to the mathematical fit, 
for the following two main reasons:

1. We do not have too many degrees of freedom in this fit. We are not trying to determine the coefficients of the curve. 
The shape of the isochrone is fixed, and we can only perform a solid shift or change age and metallicity, 
which change only a tiny region of the curve.
2. We would instead do this by eye because we know stellar evolution contrary to the automatic fit. 
We know exactly where the models are robust and where they are not. 
We know what region we should pay attention to when we change the metallicity and what region we should pay attention to, 
when we change the age.
Implementing all this in a code for a handful of clusters is a loss of time, and it is not more accurate nor precise. 
In fact, we would be satisfied with the complicated code we wrote, only when it would be able to do what we would have done by eye.

 -- Nonetheless, in order to take into account the comment by the referee, we change the isochrone set to an alpha-enhanced one.
Additionally, we show both fits (Figure D1 in the Appendix) with different values: 
1. Our derived distance+metallicity.
2. Our derived distance and the literature metallicity (Ortolani+).
3. The distance and metallicity derived by Ortolani+ and registered in the Baumgardt+ catalogue.

 -- We show that adopting our derived distance (9.12 kpc) is compatible with the mass determination of Baumgardt+ 
and also lowers the distance between BH 261 and the bulk MW GCs in terms of velocity dispersion and mass-to-light ratio.
Finally, we stress that the derived measurements are estimates, and they must be conformed with high-resolution observations.

Small corrections:
- Abstract, line 12:
This study demonstrates that Gaia proper motions, combined with spectroscopic follow-up ... regions. –>
This study demonstrates that Gaia proper motions, combined with spectroscopic follow-up, and Colour-Magnitude Diagrams ... regions.

 -- We have included this recommendation in the text. 

- p. 3, 2nd column,
line 2: to constraint –> to constrain
line 13: to better constraint –> to better constrain
 
 -- Ok, these corrections are now implemented in the main text; thank you for noticing it.


 -- Finally, we note that while revising the manuscript, new MUSE observations of the newly confirmed GC 
Gran #5 (known as Candidate #1 - C1) were taken allowing us to update its status from ''candidate'' to
''confirmed cluster''.
As for the other clusters, a new optical CMD, RV, [Fe/H] and orbital properties were determined.
Changes within the text refer now to Gran #5 instead of C1. And the discarded candidate C2 is now C1 to not confuse the reader.
All changes are correctly marked with boldface fonts in the manuscript.

==> Referee3.dat <==
Report on the paper:
“Hidden in the Haystack: Low-luminosity globular clusters towards the Milky Way bulge” by F. Gran, M. Zoccali, I. Saviane, E. Valenti, A. Rojas-Arriagada, R. Contreras Ramos, J. Hartke, J. Carballo-Bello, C. Navarrete, M. Rejkuba, J. Olivares

The paper is now acceptable, however still with one last request to the authors, concerning the discussion on Gran1 in Sect. 2.3:

The comparison of proper motions from Gaia, with those from Dias W. S. + (2014) and Kharchenko+(2016) is not suitable. 
This is because even if these other data give absolute proper motions, values previous to Gaia involve systematic errors.
Therefore it would be important that the authors include a figure with Gaia data only for a larger field, to check if there are other peaks in the VPD.

Then if no other cluster is found I would say that Gran 1 is ESO456-29, but the authors can argue (as they do) that they are not the same, and at least the whole situation will be clear for future research.

Note that the original coordinates of ESO456-SC29 in Holmberg,Lauberts,Schuster and West 1978 A&AS, 34, 285 is B1950 17 55 20 -32 01 00
It is exatly where is the cluster Gran 1.

 - We have change the entire Gran 1 - ESO 456-29 discussion paragraph to acknowledge that both clusters have a common centre, but different properties and have equally valid designations.
Literatura analysis on the other hand was kept from Fig 1 (in a separate panel), while we add a comparison panel to show that only with Gaia data this cluster could be located (matched to the source positions of Dias+ and Kharchenko+ catalogues).


